Sensitivity Analysis on Interaction Effects of Policy-Augmented Bayesian Networks

Biomanufacturing plays an important role in supporting public health and the growth of the bioeconomy. Modeling and studying the interaction effects among various input variables is very critical for obtaining a scientific understanding and process specification in biomanufacturing. In this paper, we use the ShapleyOwen indices to measure the interaction effects for the policy-augmented Bayesian network (PABN) model, which characterizes the risk- and science-based understanding of production bioprocess mechanisms. In order to facilitate efficient interaction effect quantification, we propose a sampling-based simulation estimation framework. In addition, to further improve the computational efficiency, we develop a non-nested simulation algorithm with sequential sampling, which can dynamically allocate the simulation budget to the interactions with high uncertainty and therefore estimate the interaction effects more accurately under a total fixed budget setting.

==> readme.txt <==
WSC proceedings Latex style

The WSC proceedings style is updated each year. Please make sure that you are using the style for the current year.


The following files provide guidlines and examples for writing WSC papers:

-- writgd18.pdf: Guildlines on writing a good WSC paper. The paper strctily follows the WSC style. Authors are encoraged to read through this file before writing a WSC paper.
-- wscYYpaper.tex (YY the current year, short for 20YY): Examples and further instructions for writing a WSC paper. Authors are encoraged to use this file as the template for ther own paper.


Please DO NOT change the following files:

-- wscpaperproc.cls: the class file for a normal paper to appear in the proceedings
-- wscposterproc.cls: the class file for a poster abstract

-- wsc.bst: the bib entries formatting file
-- wsc.sty: the general setup for the proceedings (page sizes, etc ...) is defined in there - is used in the class files
-- wscsetup.sty: the "branding" file which contains the year and editor information - is used in wsc.sty

-- wscYYstyle.tex: a file containg the class and style files named above (YY the current year, short for 20YY)
